An inclusive search for the Higgs boson in the four-lepton final state at CDF

An inclusive search for the standard model Higgs boson using the four-lepton final state in proton-antiproton collisions produced by the Tevatron at sqrt(s) = 1.96 TeV is conducted. The data are recorded by the CDF II detector and correspond to an integrated luminosity of 9.7 /fb. Three distinct Higgs decay modes, namely ZZ, WW, and tau-tau, are simultaneously probed. Nine potential signal events are selected and found to be consistent with the background expectation. We set a 95% credibility limit on the production cross section times the branching ratio and subsequent decay to the four lepton final state for hypothetical Higgs boson masses between 120 GeV/c^2 and 300 GeV/c^2.

==> abstract.txt <==
The Higgs boson is the last undiscovered particle of the Standard Model of Particle Physics (SM). A search for SM Higgs boson decays in the four lepton final state is conducted using 9.7 /fb of data of p-pbar collisions collected by the CDF-II detector at Fermilab's Tevatron accelerator. 
We reconstruct the three final states of four electrons (4e), four muons (4mu) and pairs of electrons and muons (2e2mu) in the ranges 50 GeV/c^2 to 600 GeV/c^2 of the four lepton invariant mass and 0 GeV to 200 GeV of the missing transverse energy. Our search is optimized for Higgs boson decays to Z-boson pairs but is sensitive, due to the measurement of the missing transverse energy, to the W-boson pair and tau-lepton pair decay channels of a Higgs boson, which is produced in association with a Z boson. We expect contributions from non-resonant ZZ production and fakes of 10.5 +/- 1.3 and 0.4 +/- 0.2 events, respectively. 
In the data we observe 9 events, which is consistent with no events from Higgs boson decays, therefore we extract upper limits for the cross-section of Higgs particle production. 
Our most stringent limits above and below the threshold for on-shell production of ZZ are set at Higgs masses of 150 GeV/c^2 and 200 GeV/c^2  with observed cross-sections of above 9.5 and 7.2 times that of the SM ruled out at the 95% credibility level, respectively.
